PEARLS: JWST Counterparts of Micro-Jy Radio Sources in the NEP Time Domain Field. II. All Four Spokes

JWST/NIRCam observations in the North Ecliptic Pole Time Domain Field (TDF) identify 4.4 micron counterparts for 206 of 211 radio sources with S(3 GHz) \gapprox 5 micro-Jy in a 65arcmin^2 field. One of the remaining radio sources is likely to be a radio lobe of a nearby Seyfert galaxy, and the four radio sources without counterparts could be spurious. All but five counterparts are brighter than magnitude 23.5 AB at 4.4 micron. A simple position match with radius 0.3 arcsec would have identified 198 of the counterparts but only in a 4.4 micron catalog created with aggressive deblending of multiple peaks within an object's brightness distribution into distinct catalog sources. The properties of the radio-host galaxies are mostly consistent with those found in Paper 1: the median redshift is 1.14, and the radio emission, calculated taking into account the non-linear dependence of radio luminosity on star-formation rate, is consistent with a star formation origin in ~79% of the sample. For the other ~21%, the radio flux could come from star formation hidden behind dust or from an active galactic nucleus. One difference from other studies of radio-source counterparts is that 66% of the radio hosts show at least one indication of an AGN's presence. The presence of AGN and of hidden star formation could be elucidated by monitoring for source variability, and the TDF is the field most suited to such observations.

==> datafile1.txt <==
Title: PEARLS: JWST Counterparts of Micro-Jy Radio Sources in the NEP
    Time Domain Field. II. All Four Spokes 
Authors: Willner S.P., Gim H.B., Polletta M., Bowling G.B., Cohen S.H., 
    Estrada-Carpenter V., Koekemoer A.M., O'Brien R., Pigarelli A., 
    Willmer C.N.A., Windhorst R.A., Jansen R.A., Ortiz III R., Summers J., 
    Cotton W., Civano F., Grogin N.A., Maksym W.P., Saikia P., Silver R.M., 
    Zhao X. 
Table: Radio Counterpart Identifications
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label   Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---    ID      Radio source ID (1)
   5- 14 F10.6  deg    RAdeg1  3 GHz Right Ascension, decimal degrees (J2000) (1)
  16- 24 F9.6   deg    DEdeg1  3 GHz Declination, decimal degrees (J2000) (1)
  26- 31 F6.1   uJy    S3      3 GHz flux density (1)
  33- 42 F10.6  deg    RAdeg2  ?=0.000000 F444W Right Ascension, decimal degrees (J2000) 
  44- 52 F9.6   deg    DEdeg2  ?=0.000000 F444W Declination, decimal degrees (J2000)
  54- 57 F4.2   arcsec sep     Distance between 3 GHz and F444W positions
  59- 65 A7     ---    flags   Dource information (2)
  67- 72 F6.2   mag    m444    ?=-99.00 AB magnitude in JWST's F444W filter
  74- 79 F6.2   arcsec a       ?=-99.00 source F444W semi-major axis from SExtractor
  81- 86 F6.2   arcsec b       ?=-99.00 source F444W semi-minor axis from SExtractor
  88- 90 I3     deg    PA      ?=-99 position angle of source major axis (E from N)
  92- 99 F8.4   ---    z       ?=-99.00 best available source redshift (3)
 101-101 A1     ---    Q       redshift quality (4)
--------------------------------------------------------------------------------
Note (1): Radio source ID, 3 GHz position, and 3 GHz flux density are from
    Hyun et al. (2023) [2023ApJS..264...19H].
Note (2): The flag meanings are as follows:
    a: the source is outside the LW images (preventing LW photometry)
        but visible in the SW images. The source position, dimensions,
        and separation from the radio position are from F200W, not the
        initial automated search on F444W;
    b: NIRISS F200W source outside NIRCam FoV: position is NIRISS F200W;
    c: Chandra X-ray source within 1 arcsec;
    e: the source is near an image edge, and photometry may be inaccurate;
    h: spectroscopic redshift from Hectospec;
    i: source invisible with NIRCam;
    j: NIRISS redshift or confirmation;
    k: F356W, F410W, F444W flux densities are lower limits because of
        saturation;
    m: position and separation measured manually, source dimensions 
        estimated;
    o: overlapping or confused sources or diffraction spike may affect
        photometry in some bands;
    rR: point source per Ortiz et al. (2024) [2024ApJ...974..258O];
        capitalized if GALFIT prefers a point source;
    s: photometry aperture may be too small to include a faint outer
        region of the source;
    tT: point-source nucleus found independently of Ortiz et al. (2024)
        [2024ApJ...974..258O]; capitalized if GALFIT prefers a point
        source;
    u: source targeted by Very Long Baseline Interferometry (VLBI) but 
        undetected;
    v: Very Long Baseline Interferometry (VLBI) source detected;
    w: wrong source found by automated search;
    x: XMM X-ray source within 2 arcsec;
    y: NuSTAR X-ray source within 2 arcsec;
    z: AGN spectrum per Lamareille (2010) [2010A&A...509A..53L] criteria 
        or broad emission lines.
Note (3): spectroscopic redshift if Q>=3 redshift is available,
    otherwise photometric redshift.  Photometric redshifts have two
    decimal digits. Spectroscopic redshifts from NIRISS have three
    decimal digits, and spectroscopic redshifts from Binospec or
    Hectospec have four.
Note (4): quality rating for spectroscopic redshifts. If missing,
    redshift is photometric based on available VLA, JWST, and HST data.
    The spectroscopic redshift quality code (Q) follows the same
    criteria adopted by the DEEP2 survey (Newman et al. 2013
    [2013ApJS..208....5N]): Q = 4 indicates a secure redshift, while Q =
    3 indicates a redshift with a 90% or higher certainty of being
    correct.
--------------------------------------------------------------------------------
 25 260.460836 65.838044   15.0 260.460899 65.838019 0.13          22.20   0.32   0.24 120   2.28     
 31 260.473735 65.829625   17.5 260.473841 65.829639 0.16          22.22   0.17   0.15  57   1.02     
 38 260.489397 65.835872   26.8 260.489408 65.835885 0.05          21.61   0.34   0.29  54   1.77     
 56 260.524069 65.825378   10.6   0.000000  0.000000 0.00 i       -99.00 -99.00 -99.00   0 -99.00     
 60 260.528619 65.833651   18.0 260.528546 65.833640 0.12 ceT      19.56   0.43   0.37  27   1.39     
 63 260.531782 65.815637   23.1 260.531746 65.815628 0.06 r        19.80   0.33   0.27 119   1.07     
 64 260.536668 65.805224   11.3 260.536771 65.805282 0.26 cr       20.62   0.31   0.28  34   0.98     
 74 260.562709 65.810879   14.0 260.562707 65.810898 0.07          19.44   0.95   0.38  16   0.0796 4 
 76 260.567194 65.822036   21.2 260.567161 65.822031 0.05 c        16.17   2.82   1.62 113   0.1037 3 
 81 260.573670 65.850682   12.4 260.573530 65.850727 0.26 b       -99.00 -99.00 -99.00 -99 -99.00     
 89 260.579095 65.822131    7.6 260.579092 65.822189 0.21          22.18   0.31   0.23  28   3.51     
 99 260.591638 65.844431   10.6 260.591816 65.844351 0.39 bt      -99.00 -99.00 -99.00 -99   0.7115 3 
109 260.608503 65.799874    8.8 260.608444 65.799848 0.13 t        20.82   0.37   0.20  54   0.94     
112 260.613972 65.805143   10.7 260.614040 65.805183 0.18 T        20.13   0.31   0.27 108   1.2      
114 260.616616 65.841301   11.9 260.616475 65.841317 0.22          20.22   0.31   0.27  91   0.84     
115 260.616635 65.820108   12.6 260.616639 65.820138 0.11          21.17   0.29   0.25 159   1.01     
117 260.623537 65.802403   21.6 260.623543 65.802418 0.05 c        20.12   0.43   0.34  92   1.60     
118 260.623603 65.837770   18.3 260.623615 65.837779 0.04          20.48   0.31   0.21   0   1.56     
119 260.623828 65.869103   11.7 260.623883 65.869105 0.08          19.50   0.49   0.39 165   1.07     
120 260.624178 65.837675   14.1 260.624156 65.837665 0.05 u        21.24   0.43   0.29  94   1.33     
121 260.624289 65.867888   97.7 260.624277 65.867883 0.03 crt      18.73   0.47   0.39  35   1.0172 4 
123 260.625902 65.876446   13.5 260.625867 65.876428 0.08          19.58   0.78   0.55  64   0.8070 3 
124 260.626563 65.852201  472.0 260.626563 65.852200 0.00 rv       19.65   0.55   0.46 170   1.00     
125 260.626782 65.783912   10.2 260.626793 65.783908 0.02          21.87   0.38   0.15  79   0.8599 4 
127 260.627065 65.791766   18.6 260.627091 65.791766 0.04 u        19.32   0.51   0.29 117   1.01     
130 260.630059 65.854053   37.5 260.630038 65.854051 0.03 cu       20.33   0.61   0.43  46   0.7126 4 
131 260.631160 65.822183    5.9 260.631081 65.822170 0.12 ej       22.60   0.20   0.14  84   2.996  3 
134 260.635045 65.861177  340.0 260.635067 65.861172 0.04 ctu      21.88   0.18   0.17 153   1.78     
135 260.635530 65.829730    6.8 260.635528 65.829714 0.06 jt       21.63   0.27   0.17  92   1.875  3 
136 260.635817 65.844471   10.0 260.635681 65.844511 0.25          21.48   0.37   0.27   3   2.37     
137 260.636041 65.786557    6.1 260.636039 65.786619 0.22 t        21.23   0.25   0.17  97   1.09     
138 260.636382 65.794383    8.9 260.636337 65.794381 0.07 cTx      20.82   0.26   0.21 130   0.82     
141 260.639141 65.799377 1071.0 260.639145 65.799392 0.05 crtv     18.79   0.65   0.58 156   1.0175 4 
142 260.639584 65.844964   36.2 260.639570 65.844964 0.02 chrtuxz  18.16   0.48   0.41  16   1.1476 4 
145 260.639970 65.785139    8.2 260.639935 65.785171 0.13 c        23.40   0.18   0.14  83   2.09     
147 260.641242 65.838425    7.8 260.641441 65.838464 0.33          21.78   0.28   0.19  17   1.46     
148 260.641898 65.821400    8.8 260.641922 65.821360 0.15          20.50   0.31   0.19 165   1.43     
150 260.643468 65.855116  112.0 260.643458 65.855119 0.02 tu       20.72   0.54   0.36  58   3.29     
153 260.644973 65.864442   11.2 260.644964 65.864457 0.05          20.90   0.33   0.25 174   0.65     
154 260.645290 65.798054   17.0 260.645261 65.798069 0.07 c        20.65   0.38   0.22  40   2.45     
156 260.648098 65.887050   12.1 260.648039 65.887046 0.09 c        22.60   0.20   0.15 139   3.48     
157 260.648132 65.781641   10.3 260.648195 65.781547 0.35          23.97   0.18   0.17 161   4.7      
158 260.648271 65.906885   22.7 260.648261 65.906895 0.04 t        19.89   0.61   0.30  36   0.76     
159 260.648600 65.797384   22.4 260.648570 65.797391 0.05 Tu       19.25   0.79   0.35  62   0.2932 4 
160 260.649464 65.842763   16.0 260.649563 65.842771 0.15          20.68   0.60   0.26  47   1.68     
162 260.651753 65.795567   17.6 260.651768 65.795567 0.02 u        20.10   0.66   0.26 142   1.18     
163 260.651878 65.820542    6.7 260.651805 65.820561 0.13 c        22.84   0.40   0.24  14   1.27     
168 260.656028 65.893823   27.9 260.656011 65.893817 0.03 jt       21.64   0.32   0.19 176   1.730  3 
170 260.658132 65.814724    7.7 260.658125 65.814713 0.04 ou       21.17   0.27   0.23 112   1.38     
172 260.658604 65.893287   22.5 260.658602 65.893290 0.01          22.20   0.29   0.22  49   2.49     
173 260.658643 65.849813   52.8 260.658674 65.849818 0.05 u        18.41   0.92   0.81 136   0.4972 4 
175 260.659842 65.822095   14.2 260.659814 65.822090 0.04 ct       20.51   0.25   0.20  48   1.09     
176 260.659965 65.878809   12.5 260.659931 65.878795 0.07          22.32   0.20   0.16  30   1.55     
178 260.660215 65.789579   13.9 260.660373 65.789585 0.23 st       19.95   0.58   0.47  97   1.1288 3 
180 260.661146 65.787400    9.4 260.661175 65.787406 0.05          20.28   0.39   0.24   1   0.84     
182 260.662389 65.861950   74.3 260.662400 65.861952 0.02 v        19.53   0.83   0.49 136   0.95     
187 260.668045 65.877821   32.9 260.668013 65.877820 0.05 r        20.04   0.34   0.30 177   1.41     
188 260.669085 65.887495   11.6 260.669113 65.887485 0.05          21.16   0.29   0.25 157   1.2      
192 260.671320 65.803513   18.2 260.671333 65.803492 0.08 ct       20.00   0.60   0.51 104   0.7105 3 
193 260.671558 65.710706   21.4   0.000000  0.000000 0.00 io      -99.00 -99.00 -99.00 -99 -99.00     
194 260.671570 65.711591   81.4 260.671561 65.711597 0.03 cksRTxy  17.38   1.06   0.66  62   0.1774 4 
195 260.672848 65.871072    7.0 260.672828 65.871095 0.09          27.64   0.08   0.05 104   0.2      
197 260.674708 65.739125   32.5 260.674703 65.739121 0.02 u        21.83   0.37   0.18 173   1.91     
200 260.678447 65.837277   20.4 260.678480 65.837261 0.07 chu      20.36   0.40   0.39   1   0.5653 4 
201 260.678508 65.768986   50.4 260.678584 65.768945 0.19 etux     19.10   0.61   0.53 151   1.1008 4 
202 260.678780 65.878008   25.1 260.678876 65.877970 0.20 o        19.76   0.62   0.43 165   1.1299 3 
203 260.679007 65.741979   13.3 260.679011 65.741974 0.02          25.94   0.06   0.05 139   2.3      
204 260.679358 65.773721   13.5 260.679391 65.773724 0.05 et       20.44   0.30   0.21  76   1.62     
205 260.679861 65.844657   19.3 260.679858 65.844672 0.05 crt      19.70   0.50   0.42   9   0.89     
206 260.680350 65.846506   14.8 260.680224 65.846467 0.23          20.40   0.46   0.24  29   0.98     
207 260.681048 65.869282   64.7 260.681060 65.869290 0.03 rtu      18.97   0.38   0.37   3   3.11     
210 260.684936 65.857711   29.9 260.684921 65.857710 0.02          19.65   0.50   0.32  71   0.7837 3 
212 260.686613 65.798259   15.7 260.686600 65.798268 0.04          23.23   0.25   0.20 152   4.14     
213 260.686950 65.722979   27.5 260.686855 65.722985 0.14 o        20.36   0.49   0.42  69   2.2      
214 260.687140 65.784347    9.0 260.687112 65.784358 0.06          20.33   0.34   0.23 161   0.64     
215 260.688413 65.869241   13.4 260.688419 65.869229 0.04 j        21.83   0.23   0.17  35   1.954  3 
216 260.688836 65.869135   13.0 260.688894 65.869117 0.11 c        22.06   0.41   0.25  36   1.82     
218 260.690829 65.738099   29.9 260.690856 65.738083 0.07 crtux    20.10   0.32   0.28  32   1.26     
219 260.691058 65.751806   15.2 260.691052 65.751783 0.09 tu       19.59   0.46   0.41  33   1.21     
220 260.691565 65.752944    8.2 260.691542 65.752929 0.06 ct       20.59   0.42   0.34  96   2.19     
222 260.692870 65.861899   40.8 260.692875 65.861907 0.03 cruz     18.24   1.00   0.39  77   0.2925 4 
223 260.695592 65.784323   13.0 260.695567 65.784333 0.05 cRT      20.91   0.28   0.21  13   0.9      
225 260.696971 65.906709   20.2 260.696979 65.906725 0.06          21.53   0.35   0.27  75   3.5      
226 260.697570 65.712623   26.9 260.697579 65.712616 0.03          21.07   0.27   0.20  65   0.8      
229 260.700068 65.936547   28.4 260.700063 65.936570 0.08          21.11   0.28   0.23 166   2.12     
231 260.700998 65.896774   12.6 260.700998 65.896782 0.03 c        20.05   0.58   0.43  48   1.0165 4 
232 260.701244 65.776170   50.3 260.701253 65.776179 0.04 cRTu     19.91   0.28   0.24  26   1.05     
233 260.701674 65.881397   14.2 260.701636 65.881383 0.08 o        21.93   0.24   0.22  17   1.38     
234 260.702080 65.866715   21.9 260.702045 65.866719 0.05          22.58   0.34   0.22 139   4.51     
236 260.702588 65.710023    8.3 260.702531 65.710053 0.14 t        20.73   0.26   0.24 139   0.87     
237 260.704074 65.900344   50.7 260.704063 65.900346 0.02          19.65   1.02   0.59  36   0.8210 3 
240 260.707135 65.859031   21.4 260.707052 65.859048 0.14 t        20.04   0.44   0.31  75   0.6558 4 
241 260.708168 65.732152    8.9 260.708116 65.732174 0.11 c        21.18   0.22   0.20 154   1.11     
242 260.709688 65.838421   17.3 260.709713 65.838435 0.06 cT       19.42   0.52   0.29  50   1.45     
244 260.711641 65.809166    5.5 260.711710 65.809134 0.15 j        22.45   0.25   0.15  25   2.164  3 
245 260.712947 65.785691    7.1 260.712898 65.785704 0.09          21.09   0.41   0.21  94   0.9174 3 
246 260.714532 65.753392   69.0 260.714500 65.753358 0.13 ctu      18.86   0.55   0.44  64   0.5375 4 
247 260.715248 65.883939   11.9 260.715095 65.883942 0.23 cjt      20.04   0.39   0.35  28   1.958  3 
248 260.715468 65.742532   11.1 260.715289 65.742528 0.26 osu      19.99   0.35   0.29 132   0.9156 3 
251 260.716339 65.711697   22.8 260.716345 65.711694 0.01          21.33   0.29   0.17  46   1.62     
253 260.717989 65.937267   25.5 260.718039 65.937266 0.07          18.86   0.61   0.59   9   0.6338 4 
256 260.719510 65.743311   20.2 260.719517 65.743331 0.07 tu       20.30   0.29   0.22   1   1.64     
257 260.719954 65.904871   24.3 260.719962 65.904872 0.01          21.54   0.41   0.26  13   2.68     
258 260.719997 65.763175   15.8 260.720021 65.763189 0.06 u        20.51   0.27   0.20  52   0.6558 4 
260 260.721446 65.813161   57.4 260.721442 65.813167 0.02 tv       18.98   1.51   0.74 104   0.5445 4 
267 260.725968 65.795907   13.2 260.725955 65.795908 0.02          21.85   0.28   0.16  53   1.55     
268 260.726124 65.812468   18.5 260.726281 65.812469 0.23 os       21.25   0.16   0.09  68   0.54     
269 260.727932 65.906089   24.7 260.727928 65.906092 0.01          22.95   0.29   0.19   0   1.48     
270 260.728265 65.708595   24.1 260.728218 65.708632 0.00 aemw    -99.00   0.60   0.20  12 -99.00     
271 260.728365 65.801743   17.1 260.728332 65.801759 0.07 ctx      19.75   0.49   0.41 159   0.4558 4 
276 260.731090 65.751261    7.5 260.731112 65.751259 0.03          23.61   0.17   0.16  15   5.48     
278 260.731338 65.810081    6.8 260.731465 65.810040 0.24          23.38   0.27   0.15  34   1.8      
280 260.731923 65.730233   11.0 260.731891 65.730253 0.09          20.81   0.37   0.18 153   0.97     
283 260.733994 65.798503   55.3 260.733993 65.798503 0.00 crtu     18.57   0.67   0.48  26   0.3278 4 
284 260.734636 65.849219    6.6 260.734702 65.849225 0.10 j        22.89   0.22   0.15 103   2.270  3 
285 260.734793 65.770993    8.9 260.734896 65.770983 0.16 cjT      22.26   0.19   0.17 159   2.174  3 
287 260.736498 65.779211    4.7   0.000000  0.000000 0.00 i       -99.00 -99.00 -99.00 -99 -99.00     
288 260.737386 65.844827    7.9 260.737354 65.844847 0.09 co       21.31   0.24   0.10 176   1.24     
289 260.737916 65.773786   13.5 260.737928 65.773799 0.05 cjtu     21.52   0.38   0.28 146   1.849  3 
291 260.739516 65.770729    6.1 260.739391 65.770695 0.22          20.75   0.48   0.29  77   0.76     
292 260.739942 65.925135   26.9 260.739970 65.925099 0.14 r        19.99   0.43   0.25 140   0.7      
293 260.739960 65.793233    5.4 260.739947 65.793227 0.03          24.08   0.17   0.14  20   2.45     
295 260.742757 65.906624   12.7 260.742720 65.906661 0.00 ac      -99.00   0.30   0.28 170 -99.00     
297 260.745008 65.798769    6.9 260.744969 65.798748 0.10          21.08   0.33   0.26  58   0.3276 3 
298 260.745197 65.792766   12.5 260.745023 65.792809 0.30          21.40   0.38   0.28  36   1.05     
299 260.745602 65.842277   12.2 260.745631 65.842307 0.12 rt       19.45   0.49   0.29 170   0.94     
300 260.746309 65.784217   18.1 260.746296 65.784221 0.02 cRTu     20.84   0.21   0.18  22   2.51     
302 260.747308 65.755821   13.6 260.747339 65.755786 0.13 u        20.99   0.37   0.28   6   2.29     
305 260.748780 65.783504   46.7 260.748774 65.783502 0.01 u        21.39   0.23   0.18  30   2.38     
306 260.750438 65.770480   17.0 260.750474 65.770475 0.06 cou      22.57   0.14   0.11  78   2.11     
307 260.750781 65.721062   10.2 260.750749 65.721097 0.13          22.18   0.21   0.16   7   2.39     
308 260.751498 65.735379    8.1 260.751427 65.735376 0.11 crtz     19.75   0.57   0.28  29   0.1391 4 
310 260.752712 65.826804   11.4 260.752727 65.826824 0.08 c        23.05   0.17   0.15 152   4.62     
312 260.754829 65.845603   16.8 260.754848 65.845590 0.06 cu       19.67   0.57   0.36 157   0.9167 4 
313 260.755657 65.721894   19.8 260.755598 65.721885 0.09          21.52   0.26   0.16 106   0.98     
314 260.756213 65.713171  324.0 260.756207 65.713177 0.02 RTu      20.38   0.23   0.18 162   1.55     
315 260.757048 65.817354    9.2 260.757015 65.817366 0.07 ct       20.98   0.34   0.30  74   1.08     
317 260.757885 65.861544   34.2 260.757865 65.861567 0.09 ou       20.65   0.67   0.22  92   2.26     
318 260.758054 65.860451    9.6 260.758268 65.860462 0.32 cjT      22.61   0.20   0.16  98   1.963  3 
319 260.758640 65.800806  103.0 260.758637 65.800812 0.02 chrux    18.11   0.77   0.56  33   0.1787 4 
320 260.758650 65.838235   30.8 260.758646 65.838248 0.05 tu       20.35   0.43   0.33 158   1.4267 3 
325 260.760204 65.822150    8.3 260.760223 65.822161 0.05          22.55   0.23   0.14   7   2.04     
326 260.760514 65.934074   53.0 260.760532 65.934082 0.04 t        20.79   0.28   0.25  78   1.87     
327 260.760675 65.804321   11.7 260.760661 65.804280 0.15          20.82   0.38   0.19  32   1.32     
328 260.761803 65.819778    6.3 260.761840 65.819757 0.09          21.68   0.25   0.20   3   0.7072 4 
329 260.762456 65.815098    5.8 260.762586 65.815154 0.28          21.09   0.31   0.21 119   0.87     
336 260.767063 65.757148    8.1 260.767019 65.757150 0.07 c        22.60   0.17   0.13   9   1.86     
337 260.767780 65.816263   33.2 260.767750 65.816265 0.04 cu       21.16   0.39   0.22  66   2.34     
338 260.767932 65.779383   19.1 260.767932 65.779389 0.02 ctux     20.61   0.31   0.25 174   1.14     
342 260.771767 65.808253    9.9 260.771740 65.808258 0.04          22.08   0.28   0.23 160   1.9      
348 260.776623 65.855291   20.3 260.776598 65.855294 0.04 cjTx     20.50   0.39   0.24 122   0.8861 4 
349 260.776777 65.813659   17.2 260.776780 65.813656 0.01 c        20.27   0.45   0.32 123   1.59     
352 260.779090 65.844935    8.7 260.779074 65.844984 0.18          21.82   0.27   0.19 119   0.78     
355 260.783195 65.801419    8.1 260.783184 65.801390 0.10 ct       21.04   0.24   0.22  79   1.78     
356 260.785638 65.827293    6.9 260.785665 65.827274 0.08 T        20.78   0.25   0.25 115   1.57     
363 260.789215 65.802433   17.1 260.789215 65.802429 0.02 chTxz    19.93   0.44   0.39  58   1.6019 4 
364 260.790754 65.820649    9.4 260.790783 65.820644 0.00 acux    -99.00   0.20   0.15 159 -99.00     
372 260.793575 65.801777   14.3 260.793537 65.801792 0.08 tu       21.07   0.57   0.39  69   1.05     
373 260.793829 65.795339   19.4 260.793762 65.795351 0.11 ct       19.28   0.58   0.31 162   0.88     
377 260.794800 65.801461    9.6 260.794881 65.801450 0.13 jt       21.31   0.35   0.25  54   1.120  3 
378 260.794980 65.817308    7.8 260.794958 65.817251 0.21 j        22.84   0.18   0.17 165   2.724  3 
382 260.799718 65.837316  100.3 260.799715 65.837317 0.01 v        17.96   1.68   0.97  18   0.3741 4 
383 260.802214 65.857679    9.1 260.802273 65.857713 0.15          20.16   0.52   0.25  23   0.5435 3 
387 260.805730 65.853684    9.6 260.805747 65.853694 0.04          20.94   0.25   0.22  85   1.1028 3 
394 260.809765 65.820758   11.1 260.809765 65.820742 0.06 jo       20.86   0.40   0.32  59   1.747  3 
400 260.820081 65.845363   23.2 260.820071 65.845341 0.08          21.74   0.41   0.26 174   1.83     
401 260.820084 65.847544    7.1 260.820106 65.847549 0.04 j        21.86   0.23   0.19 163   2.016  3 
403 260.820588 65.845965  181.0 260.820591 65.845958 0.03 v        21.41   0.36   0.25 172   0.19     
417 260.828859 65.834456   10.0 260.828839 65.834482 0.10 t        20.18   0.52   0.37 167   0.88     
420 260.830446 65.835317   14.7 260.830415 65.835298 0.08 c        21.27   0.30   0.23 152   0.66     
422 260.831667 65.818214    6.0 260.831664 65.818217 0.01          20.79   0.53   0.33 173   0.9187 3 
426 260.836190 65.826451    6.2 260.836132 65.826464 0.10          21.48   0.40   0.20 165   1.54     
427 260.836595 65.838006    8.7 260.836616 65.838009 0.03          21.21   0.43   0.24 179   2.4      
429 260.838505 65.837650    6.7 260.838517 65.837672 0.08          20.93   0.40   0.29  98   0.8900 4 
431 260.838691 65.819208   11.3 260.838663 65.819222 0.07 T        20.33   0.62   0.19  86   0.2933 4 
432 260.838770 65.822131    4.9 260.838670 65.822109 0.17 co       22.22   0.17   0.16 129   1.9      
434 260.843775 65.829343   50.5 260.843785 65.829340 0.02 v        20.12   0.66   0.41  86   1.18     
445 260.849590 65.825843   19.9 260.849553 65.825853 0.08 mosu     21.93   0.30   0.15 169   3.5      
447 260.850789 65.853059   13.7 260.850771 65.853042 0.00 aeT     -99.00   0.27   0.21 143 -99.00     
458 260.860454 65.815023    5.1   0.000000  0.000000 0.00 i       -99.00 -99.00 -99.00 -99 -99.00     
466 260.868850 65.814154   36.1 260.868860 65.814176 0.08 u        21.60   0.22   0.19 103   2.5      
470 260.872968 65.813148   32.7 260.872974 65.813145 0.01 cux      21.67   0.24   0.22  88   1.74     
472 260.875564 65.843196    7.0 260.875643 65.843188 0.12 t        20.53   0.66   0.42  91   0.81     
480 260.883723 65.827424    7.5 260.883655 65.827449 0.13          20.35   0.41   0.36 147   0.95     
489 260.893204 65.824861   15.1 260.893215 65.824841 0.07          19.90   0.52   0.22  53   0.74     
492 260.894275 65.841678   26.2 260.894295 65.841671 0.04 rt       18.88   0.68   0.44 135   0.1395 4 
493 260.894310 65.836465   27.8 260.894239 65.836486 0.13 cu       19.01   0.51   0.36 130   0.8504 3 
497 260.896708 65.817467   30.3 260.896727 65.817457 0.05 cRTuxz   18.31   0.31   0.26  74   0.7807 4 
499 260.897831 65.827950   24.5 260.897839 65.827962 0.05 ctuz     19.70   0.45   0.39 144   0.6739 4 
500 260.897952 65.807336   16.0 260.897985 65.807342 0.00 aTz     -99.00   0.31   0.28  45   0.4453 4 
501 260.898331 65.815979   46.6 260.898345 65.815980 0.02 otu      19.80   0.39   0.27   0   0.8262 3 
502 260.898508 65.827138   41.8 260.898518 65.827140 0.02 u        19.81   0.58   0.48  73   0.68     
505 260.901148 65.846463   57.0 260.901157 65.846467 0.02 u        20.74   0.30   0.27  59   1.6      
512 260.908244 65.840239    5.7   0.000000  0.000000 0.00 i       -99.00 -99.00 -99.00 -99 -99.00     
515 260.910619 65.839162    7.7 260.910700 65.839166 0.12          20.76   0.36   0.28 119   0.72     
517 260.912756 65.831912   20.7 260.912797 65.831908 0.06          19.98   0.48   0.35 102   1.41     
527 260.918772 65.816556    9.9 260.918820 65.816556 0.07 cu       20.84   0.27   0.20 118   0.86     
528 260.919455 65.831340  512.0 260.919471 65.831340 0.02 RTv      19.75   0.37   0.36  47   0.3760 4 
531 260.920856 65.805691   16.0 260.920863 65.805713 0.08          20.54   0.33   0.20 155   1.56     
533 260.921434 65.811211   15.4 260.921314 65.811214 0.18 u        19.96   0.49   0.46 143   0.1745 4 
542 260.927551 65.826319   54.4 260.927559 65.826317 0.01 tu       23.09   0.15   0.13  82   2.19     
544 260.930487 65.842785   24.4 260.930511 65.842795 0.00 aeu     -99.00   0.52   0.18  16 -99.00     
547 260.933532 65.810916   43.8 260.933566 65.810926 0.06 u        21.35   0.31   0.22  15   2.54     
548 260.933814 65.812938    8.0 260.933861 65.812939 0.07          21.65   0.24   0.20 161   1.5      
549 260.935288 65.821329   18.9 260.935323 65.821334 0.05 t        18.47   1.12   0.87 111   0.7544 4 
552 260.938186 65.826799   14.4 260.938251 65.826787 0.10 u        20.74   0.32   0.19 148   0.9249 3 
559 260.945340 65.819396   14.2 260.945347 65.819393 0.01          20.05   0.75   0.27  15   0.8      
564 260.951667 65.834585    7.2 260.951579 65.834555 0.17          21.27   0.49   0.19   4   1.59     
566 260.954516 65.815456    7.1 260.954501 65.815421 0.13          20.86   0.33   0.21 119   1.05     
567 260.954822 65.821479   16.3 260.954839 65.821476 0.03          20.38   0.51   0.40  64   1.57     
572 260.959373 65.822064   12.1 260.959461 65.822057 0.13          20.89   0.39   0.27 142   2.69     
593 260.981425 65.810748  127.0 260.981447 65.810752 0.04 eu       19.00   0.47   0.30  31   0.8926 4 
596 260.985889 65.823470    9.1 260.986060 65.823470 0.25          20.10   0.54   0.37  13   1.90     


==> datafile3.txt <==
Title: PEARLS: JWST Counterparts of Micro-Jy Radio Sources in the NEP
    Time Domain Field. II. All Four Spokes 
Authors: Willner S.P., Gim H.B., Polletta M., Bowling G.B., Cohen S.H., 
    Estrada-Carpenter V., Koekemoer A.M., O'Brien R., Pigarelli A., 
    Willmer C.N.A., Windhorst R.A., Jansen R.A., Ortiz III R., Summers J., 
    Cotton W., Civano F., Grogin N.A., Maksym W.P., Saikia P., Silver R.M., 
    Zhao X. 
Table: Galaxy properties derived from SED fits
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units         Label     Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---           ID        Radio source ID, Hyun et al. (2023) [2023ApJS..264...19H]
   5-  8 F4.2   ---           z         Redshift (1)
  10- 15 F6.2   ---         e_z         ? Uncertainty in redshift if photometric
  17- 21 F5.2   [Msun]        logMstar  Log stellar mass (2)
  23- 26 F4.2   [Msun]      e_logMstar  Uncertainty in logMstar
  28- 32 F5.2   [Msun.yr-1]   logSFR    Log star-formation rate (2)
  34- 37 F4.2   [Msun.yr-1] e_logSFR    Uncertainty in logSFR
  39- 42 F4.2   mag           Av        Visual extinction (2)
  44- 47 F4.2   mag         e_Av        Uncertainty in visual extinction
  49- 52 F4.2   ---           fAGN      AGN fraction (2)
  54- 57 F4.2   ---         e_fAGN      Uncertainty in AGN fraction
  59- 60 A2     ---           Rflag     Radio-loud (RL) or radio-quiet (RQ)
  62- 64 A3     ---           Class     SED template class: AGN or Gal
--------------------------------------------------------------------------------
Note (1): Redshift used for calculating physical quantities in other
    columns, rounded to two decimal places. It is a spectroscopic
    redshift if one with Q>=3 is available, in which case e_z is null.
Note (2): "Bayes" value from CIGALE
--------------------------------------------------------------------------------
 25 2.28   0.31 10.16 0.14  1.43 0.38 0.58 0.24 0.44 0.21 RQ GAL 
 31 1.02   0.36  9.39 0.45  0.59 0.71 2.27 0.72 0.63 0.23 RL AGN 
 38 1.77   0.16 10.36 0.09  1.01 0.28 0.66 0.29 0.34 0.23 RL GAL 
 60 1.39   0.17 10.97 0.11  1.67 0.33 0.82 0.20 0.24 0.23 RQ GAL 
 63 1.07   0.14 10.88 0.14  1.50 0.17 1.47 0.38 0.18 0.19 RQ GAL 
 64 0.98   0.12 10.64 0.15  0.31 0.77 0.69 0.41 0.26 0.17 RL GAL 
 74 0.08         9.23 0.03 -0.98 0.06 0.14 0.00 0.05 0.05 RQ GAL 
 76 0.10        10.88 0.06 -1.07 0.30 0.14 0.00 0.06 0.05 RL GAL 
 89 3.51   0.86 10.32 0.16  1.89 0.21 0.55 0.27 0.46 0.24 RQ AGN 
109 0.94   0.49 10.04 0.53  1.23 0.62 2.00 0.76 0.38 0.21 RQ AGN 
112 1.20   0.32 10.65 0.35  1.36 0.50 1.98 0.77 0.53 0.26 RQ AGN 
114 0.84   0.39 10.28 0.59  1.36 0.72 2.52 0.51 0.37 0.21 RQ AGN 
115 1.01   0.58 10.11 0.31  1.28 0.66 0.78 0.65 0.45 0.24 RQ GAL 
117 1.60   0.08 10.70 0.15  2.20 0.16 1.29 0.19 0.15 0.21 RQ GAL 
118 1.56   0.34 10.68 0.20  1.37 1.04 1.34 0.58 0.51 0.25 RQ GAL 
119 1.07   0.23 10.95 0.14  1.34 0.33 1.24 0.47 0.33 0.27 RQ GAL 
120 1.33   0.52 10.26 0.27  1.31 0.39 1.45 0.71 0.40 0.27 RQ GAL 
121 1.02        11.02 0.10  2.08 0.08 1.36 0.05 0.12 0.09 RQ GAL 
123 0.81        10.75 0.11  1.29 0.35 0.98 0.45 0.14 0.19 RQ GAL 
124 1.00   0.09 11.18 0.09 -0.74 1.24 0.27 0.27 0.27 0.16 RL GAL 
125 0.86         9.49 0.07  0.79 0.08 0.41 0.06 0.15 0.13 RQ GAL 
127 1.01   0.23 11.10 0.14  1.35 0.42 1.41 0.40 0.23 0.23 RQ GAL 
130 0.71        10.73 0.07 -0.97 0.98 0.14 0.01 0.10 0.02 RL GAL 
131 3.00        10.21 0.04  1.40 0.17 0.44 0.10 0.47 0.26 RQ AGN 
134 1.78   0.66 10.09 0.68  1.19 2.03 1.55 0.89 0.80 0.17 RL AGN 
135 1.87        10.18 0.07  1.10 0.08 0.41 0.02 0.38 0.12 RQ GAL 
136 2.37   0.58 10.57 0.15  1.60 0.36 0.72 0.32 0.50 0.27 RQ GAL 
137 1.09   0.33 10.20 0.27  1.01 0.37 1.70 0.73 0.29 0.23 RQ GAL 
138 0.82   0.14 10.00 0.31  0.90 0.61 1.96 0.87 0.70 0.20 RQ AGN 
141 1.02        11.28 0.07  0.12 0.08 0.80 0.12 0.33 0.12 RL GAL 
142 1.15        10.93 0.26  1.89 0.30 2.66 0.31 0.63 0.14 RQ AGN 
145 2.09   1.39  9.79 0.34  1.08 0.41 1.57 0.93 0.37 0.25 RQ AGN 
147 1.46   0.21  9.94 0.16  1.40 0.22 0.69 0.22 0.18 0.22 RQ GAL 
148 1.43   0.19 10.51 0.09  1.79 0.25 1.36 0.13 0.14 0.20 RQ GAL 
150 3.29   1.10 10.89 0.29  2.42 0.29 0.88 0.20 0.54 0.16 RQ AGN 
153 0.65   0.08  9.90 0.09  1.11 0.21 1.34 0.14 0.02 0.07 RQ GAL 
154 2.45   1.93 11.05 0.54  2.49 0.70 2.04 0.86 0.48 0.24 RQ AGN 
156 3.48   0.36 10.56 0.08  1.34 0.31 0.82 0.11 0.40 0.29 RL GAL 
157 4.70   1.87 10.42 0.29  1.78 0.50 2.00 0.76 0.46 0.28 RQ AGN 
158 0.76   0.08 10.68 0.08  1.16 0.24 1.27 0.23 0.07 0.12 RQ GAL 
159 0.29        10.33 0.13  0.26 0.52 0.54 0.43 0.11 0.10 RQ GAL 
160 1.68   0.36 10.38 0.20  1.92 0.27 0.69 0.20 0.32 0.24 RQ GAL 
162 1.18   0.14 10.62 0.18  1.90 0.31 1.20 0.33 0.10 0.15 RQ GAL 
163 1.27   1.47  9.52 0.71  1.11 0.72 0.48 0.43 0.41 0.17 RQ AGN 
168 1.73        10.21 0.18  1.05 0.48 0.76 0.38 0.44 0.19 RL GAL 
170 1.38   0.29 10.15 0.18  1.34 0.24 0.93 0.28 0.34 0.27 RQ GAL 
172 2.49   0.15 10.54 0.14  1.06 0.54 2.07 0.68 0.38 0.24 RL GAL 
173 0.50        11.26 0.06 -0.60 0.19 0.16 0.07 0.11 0.04 RL GAL 
175 1.09   0.15 10.27 0.28  1.65 0.26 2.61 0.41 0.25 0.23 RQ AGN 
176 1.55   0.26 10.11 0.13  0.26 0.79 0.99 0.56 0.48 0.27 RL GAL 
178 1.13        10.67 0.04  1.59 0.07 0.82 0.01 0.11 0.16 RQ GAL 
180 0.84   0.32 10.31 0.53  1.04 0.47 2.19 0.70 0.41 0.22 RQ AGN 
182 0.95   0.10 11.05 0.11  0.24 1.69 0.40 0.41 0.46 0.17 RL GAL 
187 1.41   0.40 10.83 0.19  1.45 0.77 1.10 0.70 0.55 0.23 RQ GAL 
188 1.20   0.27 10.12 0.24  1.11 1.10 1.06 0.45 0.51 0.25 RQ GAL 
192 0.71        10.54 0.07  1.08 0.24 0.83 0.14 0.09 0.12 RQ GAL 
194 0.18        10.65 0.14  0.01 0.50 0.63 0.31 0.42 0.14 RQ AGN 
195 0.20   0.29  6.54 1.27 -2.14 2.79 0.60 0.43 0.18 0.11 RL AGN 
197 1.91   0.41 10.01 0.30  1.15 0.75 1.01 0.48 0.71 0.18 RL AGN 
200 0.57         9.98 0.12  1.26 0.10 0.78 0.12 0.02 0.05 RQ GAL 
201 1.10        11.21 0.14  1.17 0.51 0.56 0.41 0.28 0.19 RQ GAL 
202 1.13        10.82 0.17  1.76 0.35 1.02 0.28 0.11 0.13 RQ GAL 
203 2.30   1.65  8.93 0.58  0.21 0.82 1.48 0.87 0.62 0.26 RL AGN 
204 1.62   0.25 10.55 0.10  1.97 0.17 1.36 0.17 0.24 0.26 RQ GAL 
205 0.89   0.14 10.94 0.14  1.13 1.08 0.72 0.52 0.22 0.15 RQ AGN 
206 0.98   0.20 10.52 0.12  1.35 0.26 1.41 0.29 0.11 0.15 RQ GAL 
207 3.11   1.08 11.44 0.23  3.05 0.22 0.87 0.18 0.53 0.13 RQ AGN 
210 0.78        10.65 0.05  1.57 0.06 1.36 0.01 0.04 0.06 RQ GAL 
212 4.14   0.30 10.36 0.09  1.63 0.24 0.90 0.22 0.43 0.29 RQ AGN 
213 2.20   1.83 11.26 0.76  2.70 0.93 1.69 0.91 0.33 0.29 RQ GAL 
214 0.64   0.43 10.25 0.63  0.87 0.59 2.33 0.63 0.38 0.22 RQ AGN 
215 1.95        10.33 0.10  1.06 0.21 1.17 0.32 0.49 0.22 RQ AGN 
216 1.82   0.20 10.44 0.10 -0.27 1.99 1.37 0.38 0.40 0.29 RL GAL 
218 1.26   0.33 10.80 0.15  1.52 0.72 0.97 0.46 0.42 0.16 RQ GAL 
219 1.21   0.21 10.90 0.16  1.86 0.30 1.18 0.36 0.17 0.21 RQ GAL 
220 2.19   0.47 10.99 0.14  1.74 0.63 1.08 0.61 0.31 0.20 RQ GAL 
222 0.29        10.61 0.10  0.77 0.33 1.03 0.33 0.07 0.07 RQ GAL 
223 0.90   0.20  9.78 0.32  1.14 0.34 1.11 0.38 0.47 0.19 RQ AGN 
225 3.50   0.29 11.28 0.10  1.66 0.68 2.67 0.27 0.39 0.25 RQ GAL 
226 0.80   0.40  9.83 0.76  0.70 3.17 1.90 0.73 0.63 0.17 RQ AGN 
229 2.12   0.35 10.87 0.17  1.43 0.90 2.34 0.62 0.19 0.21 RQ GAL 
231 1.02        10.71 0.09  1.51 0.26 0.46 0.14 0.06 0.10 RQ GAL 
232 1.05   0.21 10.61 0.10  1.13 0.89 1.00 0.26 0.67 0.19 RQ AGN 
233 1.38   0.98  9.93 0.39  1.40 0.56 0.57 0.27 0.48 0.21 RQ GAL 
234 4.51   0.84 11.28 0.36  2.65 0.77 2.40 0.62 0.38 0.27 RQ GAL 
236 0.87   0.18 10.41 0.17  0.89 0.34 1.42 0.56 0.12 0.16 RQ AGN 
237 0.82        10.95 0.09  0.56 0.36 0.79 0.16 0.28 0.16 RL AGN 
240 0.66        10.57 0.08  0.87 0.26 0.67 0.22 0.11 0.14 RQ GAL 
241 1.11   0.64  9.89 1.00  1.36 1.06 2.62 0.42 0.54 0.21 RQ AGN 
242 1.45   0.21 11.02 0.11  2.07 0.32 1.19 0.40 0.27 0.27 RQ GAL 
244 2.16        10.25 0.15  0.03 0.63 0.96 0.31 0.60 0.20 RL GAL 
245 0.92        10.08 0.08  1.01 0.09 0.84 0.12 0.15 0.13 RQ GAL 
246 0.54        10.91 0.04  1.39 0.05 0.82 0.03 0.01 0.03 RQ GAL 
247 1.96        11.08 0.14  1.49 0.31 0.96 0.47 0.44 0.24 RQ GAL 
248 0.92        10.61 0.06  1.53 0.08 1.35 0.09 0.03 0.06 RQ GAL 
251 1.62   0.55 10.30 0.23  1.26 0.26 0.95 0.31 0.38 0.22 RQ GAL 
253 0.63        11.04 0.09  1.08 0.51 0.55 0.33 0.14 0.12 RQ GAL 
256 1.64   0.14 10.97 0.12  1.06 2.66 1.41 0.43 0.49 0.29 RQ GAL 
257 2.68   0.09 10.94 0.04 -0.18 0.50 1.36 0.05 0.46 0.28 RL GAL 
258 0.66        10.16 0.04  1.10 0.04 0.82 0.01 0.02 0.04 RQ GAL 
260 0.54        11.21 0.07 -1.70 1.33 0.16 0.07 0.10 0.04 RL GAL 
267 1.55   0.45 10.29 0.24  0.81 3.49 1.08 0.69 0.60 0.23 RL GAL 
268 0.54   0.08  9.43 0.13  0.99 0.18 1.33 0.13 0.01 0.03 RQ GAL 
269 1.48   1.49  9.70 0.75  1.12 0.78 1.20 0.92 0.69 0.22 RQ AGN 
271 0.46        10.23 0.09  0.92 0.17 0.57 0.20 0.03 0.05 RQ GAL 
276 5.48   0.70 10.15 0.11  1.78 0.12 0.43 0.14 0.39 0.28 RQ AGN 
278 1.80   0.98  9.61 0.77  0.85 1.81 2.08 0.86 0.72 0.23 RQ AGN 
280 0.97   0.11 10.47 0.12  0.73 0.45 1.02 0.46 0.28 0.21 RQ GAL 
283 0.33        10.53 0.19  1.01 0.34 0.87 0.50 0.09 0.12 RQ GAL 
284 2.27         9.89 0.09  1.12 0.09 0.81 0.09 0.45 0.25 RQ GAL 
285 2.17        10.53 0.05  0.25 0.09 0.41 0.04 0.40 0.31 RL GAL 
288 1.24   0.78 10.01 0.84  1.54 1.09 1.27 0.36 0.32 0.26 RQ GAL 
289 1.85        10.42 0.08  1.14 0.13 0.79 0.13 0.38 0.18 RQ GAL 
291 0.76   0.13 10.30 0.14  0.82 0.33 0.96 0.36 0.08 0.12 RQ AGN 
292 0.70   0.08 10.66 0.13  1.10 0.26 1.40 0.46 0.08 0.11 RQ GAL 
293 2.45   0.75  9.34 0.18  0.82 0.20 0.20 0.23 0.36 0.28 RL AGN 
297 0.33         9.33 0.07  0.18 0.17 0.41 0.07 0.01 0.03 RQ GAL 
298 1.05   0.29  9.98 0.24  0.56 2.51 0.49 0.42 0.54 0.20 RQ GAL 
299 0.94   0.12 10.98 0.10  1.41 0.38 1.12 0.28 0.13 0.18 RQ GAL 
300 2.51   0.54 10.90 0.13  2.09 0.39 1.19 0.47 0.50 0.32 RQ GAL 
302 2.29   1.25 10.58 0.31  2.12 0.41 0.73 0.36 0.49 0.30 RQ AGN 
305 2.38   0.29 10.79 0.10  1.55 0.59 1.29 0.31 0.32 0.18 RL GAL 
306 2.11   1.14 10.24 0.47  1.33 1.36 1.54 0.83 0.50 0.27 RQ AGN 
307 2.39   0.52 10.54 0.12  0.88 0.56 1.34 0.47 0.45 0.26 RL GAL 
308 0.14         9.55 0.02 -0.72 0.02 0.41 0.00 0.00 0.00 RQ GAL 
310 4.62   1.10 10.78 0.18  2.13 0.35 1.40 0.38 0.42 0.24 RQ AGN 
312 0.92        10.66 0.06  1.64 0.14 1.36 0.07 0.03 0.07 RQ GAL 
313 0.98   0.38  9.95 0.29  0.57 0.66 1.38 0.61 0.56 0.19 RL AGN 
314 1.55   0.15 10.51 0.14  1.39 0.52 0.78 0.30 0.53 0.24 RL GAL 
315 1.08   0.42 10.31 0.35  1.07 0.43 1.94 0.84 0.39 0.23 RQ AGN 
317 2.26   1.60 10.91 1.20  2.51 1.33 2.15 0.68 0.67 0.20 RQ AGN 
318 1.96         9.84 0.07  1.19 0.10 0.79 0.10 0.43 0.22 RQ GAL 
319 0.18         9.99 0.06  0.87 0.10 0.39 0.07 0.04 0.05 RQ GAL 
320 1.43        10.47 0.06  1.87 0.11 0.78 0.12 0.25 0.17 RQ GAL 
325 2.04   0.98 10.22 0.45  1.69 0.74 2.66 0.30 0.46 0.31 RQ AGN 
326 1.87   1.02 10.80 0.34  1.83 0.44 1.44 0.64 0.49 0.29 RQ AGN 
327 1.32   0.69 10.32 0.45  1.93 0.56 1.20 0.28 0.15 0.18 RQ GAL 
328 0.71         9.65 0.09  0.81 0.15 0.43 0.13 0.02 0.05 RQ GAL 
329 0.87   0.13 10.31 0.13  0.62 0.36 1.15 0.50 0.13 0.17 RQ GAL 
336 1.86   0.18 10.09 0.10  0.40 0.39 0.45 0.34 0.49 0.29 RL GAL 
337 2.34   0.18 10.94 0.10  0.35 2.55 1.27 0.29 0.54 0.26 RL GAL 
338 1.14   0.19 10.58 0.17  0.54 0.99 0.54 0.45 0.46 0.25 RL GAL 
342 1.90   0.79 10.21 0.22  1.48 0.69 1.56 0.69 0.54 0.26 RQ AGN 
348 0.89        10.04 0.17  0.88 0.33 1.00 0.46 0.72 0.14 RQ AGN 
349 1.59   1.24 10.77 0.93  2.35 1.20 2.47 0.61 0.40 0.30 RQ GAL 
352 0.78   0.88  9.60 1.28  1.05 1.61 1.55 0.81 0.79 0.20 RQ AGN 
355 1.78   0.40 10.29 0.15  1.73 0.15 0.44 0.12 0.36 0.28 RQ AGN 
356 1.57   0.25 10.44 0.21  1.86 0.22 1.23 0.31 0.15 0.21 RQ GAL 
363 1.60        10.58 0.14  1.82 0.22 0.70 0.85 0.43 0.10 RQ AGN 
372 1.05   0.20  9.98 0.17  1.43 0.28 1.20 0.35 0.22 0.23 RQ GAL 
373 0.88   0.10 11.01 0.10  1.49 0.19 1.33 0.19 0.07 0.12 RQ AGN 
377 1.12        10.10 0.08  0.97 0.16 1.34 0.14 0.28 0.24 RQ GAL 
378 2.72         9.86 0.06  1.51 0.06 0.42 0.09 0.41 0.24 RQ AGN 
382 0.37        11.19 0.05  0.08 1.78 0.19 0.24 0.10 0.03 RL GAL 
383 0.54        10.36 0.10  0.50 0.45 1.04 0.30 0.10 0.06 RQ GAL 
387 1.10        10.24 0.07  1.21 0.11 0.84 0.11 0.23 0.19 RQ GAL 
394 1.75        10.37 0.18  1.77 0.18 1.26 0.22 0.39 0.28 RQ GAL 
400 1.83   1.01 10.27 0.36  1.68 0.42 1.49 0.57 0.66 0.26 RQ AGN 
401 2.02        10.06 0.32  1.31 0.13 1.36 0.02 0.56 0.20 RQ AGN 
403 0.19   0.46  9.05 2.49  0.34 2.87 1.52 0.87 0.74 0.20 RQ AGN 
417 0.88   0.06 10.65 0.09  1.08 0.17 0.75 0.17 0.10 0.14 RQ GAL 
420 0.66   0.31  9.39 0.69  0.73 0.73 2.64 0.34 0.57 0.18 RQ AGN 
422 0.92        10.33 0.11  1.04 0.20 0.74 0.26 0.09 0.14 RQ GAL 
426 1.54   0.14 10.00 0.10  1.46 0.15 0.81 0.06 0.33 0.27 RQ GAL 
427 2.40   0.15 10.98 0.06  1.12 0.67 2.73 0.02 0.37 0.23 RQ GAL 
429 0.89        10.08 0.06  1.21 0.05 0.40 0.05 0.04 0.08 RQ GAL 
431 0.29        10.00 0.10 -0.63 1.22 0.28 0.35 0.09 0.04 RL GAL 
432 1.90   0.20  9.94 0.09  1.61 0.08 1.36 0.13 0.15 0.22 RQ GAL 
434 1.18   0.25 10.67 0.15  0.45 1.47 0.95 0.51 0.58 0.20 RL GAL 
445 3.50   0.22 10.01 0.14  1.63 0.09 2.72 0.10 0.52 0.33 RQ AGN 
466 2.50   0.63 10.58 0.11  1.60 0.39 0.80 0.29 0.42 0.22 RQ GAL 
470 1.74   0.17 10.43 0.08  0.86 0.36 0.41 0.19 0.36 0.25 RL GAL 
472 0.81   0.13 10.43 0.13  0.96 0.38 0.79 0.26 0.10 0.14 RQ GAL 
480 0.95   0.17 10.49 0.11  1.30 0.24 0.82 0.17 0.10 0.14 RQ GAL 
489 0.74   0.16 10.73 0.12  0.98 0.41 1.40 0.34 0.09 0.12 RQ GAL 
492 0.14         9.98 0.09 -0.88 0.38 0.23 0.17 0.10 0.05 RL GAL 
493 0.85        11.00 0.08  1.74 0.04 1.36 0.01 0.08 0.10 RQ AGN 
497 0.78        10.99 0.07  1.29 0.27 1.13 0.27 0.70 0.14 RQ AGN 
499 0.67        10.68 0.06  1.13 0.10 0.79 0.11 0.05 0.08 RQ GAL 
501 0.83        10.65 0.15  1.33 0.40 1.16 0.34 0.23 0.20 RQ GAL 
502 0.68   0.09 10.45 0.10  1.45 0.19 0.86 0.18 0.04 0.07 RQ GAL 
505 1.60   0.40 10.45 0.31  1.56 0.38 1.20 0.42 0.46 0.20 RQ GAL 
515 0.72   0.12 10.19 0.15  1.00 0.31 1.18 0.33 0.05 0.10 RQ AGN 
517 1.41   0.13 10.63 0.20  2.17 0.13 1.27 0.23 0.09 0.16 RQ GAL 
527 0.86   0.10 10.37 0.11  0.25 0.59 0.41 0.23 0.37 0.16 RL GAL 
528 0.38        10.05 0.11 -1.24 0.64 0.66 0.29 0.30 0.04 RL GAL 
531 1.56   0.88 10.54 0.83  2.04 1.18 2.42 0.68 0.45 0.31 RQ GAL 
533 0.17         9.44 0.04  0.10 0.03 0.41 0.00 0.00 0.01 RQ GAL 
542 2.19   0.33  9.79 0.11  0.99 0.20 0.40 0.09 0.37 0.25 RL AGN 
547 2.54   0.23 10.95 0.14  1.28 0.40 2.25 0.65 0.37 0.24 RL GAL 
548 1.50   0.49 10.14 0.29  1.21 0.46 1.49 0.54 0.58 0.27 RQ GAL 
549 0.75        11.28 0.10  0.37 0.62 0.74 0.22 0.06 0.11 RL GAL 
552 0.92        10.32 0.08  1.16 0.09 1.36 0.05 0.09 0.12 RQ GAL 
559 0.80   0.12 10.59 0.09  1.28 0.28 1.36 0.13 0.07 0.10 RQ GAL 
564 1.59   0.18  9.94 0.16  1.55 0.10 0.82 0.07 0.37 0.23 RQ GAL 
566 1.05   0.21 10.31 0.16  1.18 0.34 0.90 0.25 0.17 0.19 RQ GAL 
567 1.57   0.32 10.80 0.15  1.80 0.22 1.40 0.42 0.22 0.23 RQ AGN 
572 2.69   0.64 10.82 0.16  2.13 0.26 0.81 0.17 0.43 0.29 RQ GAL 
593 0.89        10.89 0.23  1.88 0.35 1.23 0.59 0.28 0.20 RQ GAL 
596 1.90   0.18 10.96 0.08  1.72 0.21 0.83 0.13 0.25 0.28 RQ GAL 


==> datafile4.txt <==
Title: PEARLS: JWST Counterparts of Micro-Jy Radio Sources in the NEP
    Time Domain Field. II. All Four Spokes 
Authors: Willner S.P., Gim H.B., Polletta M., Bowling G.B., Cohen S.H., 
    Estrada-Carpenter V., Koekemoer A.M., O'Brien R., Pigarelli A., 
    Willmer C.N.A., Windhorst R.A., Jansen R.A., Ortiz III R., Summers J., 
    Cotton W., Civano F., Grogin N.A., Maksym W.P., Saikia P., Silver R.M., 
    Zhao X. 
Table: Redshift comparison
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---     ID     Radio source ID, Hyun et al. (2023) [2023ApJS..264...19H]
   5- 10 F6.4   ---     zspec  Spectroscopic redshift (1)
  12- 12 I1     ---     Q      Spectroscopic redshift quality (2)
  14- 17 F4.2   ---     zphot  Photometric redshift (3)
  19- 22 F4.2   ---   e_zphot  Uncertainty in photometric redshift (3)
--------------------------------------------------------------------------------
Note (1): NIRISS redshifts are given with 3 decimal digits.  Binospec
    and Hectospec redshifts are given with four.
Note (2): The spectroscopic redshift quality code Q follows the same
    criteria adopted by the DEEP2 survey (Newman et al. 2013): Q=4
    indicates a secure redshift, while Q=3 indicates a redshift with a
    90% or higher certainty of being correct, and Q=2 means may
    potentially yield redshift information but needs more analysis or
    re-reduction.  Q=2 redshifts were not used for analysis but are
    given here for comparison with spectroscopic redshifts.
Note (3): "Bayes" redshift from CIGALE: Values of zphot and e_zphot are
    respectively the mean and standard deviation of CIGALE's Gaussian
    fit to the derived photometric-redshift probability-density function.
--------------------------------------------------------------------------------
 74 0.0796 4 0.06 0.03 
 76 0.1037 3 0.15 0.01 
 89 3.766  2 3.51 0.86 
112 1.810  2 1.20 0.32 
117 1.802  2 1.60 0.08 
121 1.0172 4 1.05 0.22 
123 0.8070 3 0.83 0.09 
125 0.8599 4 0.91 0.21 
130 0.7126 4 0.64 0.05 
131 2.996  3 2.38 1.26 
135 1.875  3 2.65 0.33 
138 1.832  2 0.82 0.14 
141 1.0175 4 0.91 0.06 
142 1.1476 4 1.51 0.41 
145 1.011  2 2.09 1.39 
154 0.928  2 2.45 1.93 
159 0.2932 4 0.23 0.08 
168 1.730  3 1.73 0.25 
173 0.4972 4 0.46 0.10 
178 1.1288 3 1.05 0.17 
182 1.258  2 0.95 0.10 
192 0.7105 3 0.81 0.12 
194 0.1774 4 0.23 0.14 
200 0.5653 4 0.57 0.09 
201 1.1008 4 0.93 0.11 
202 1.1299 3 0.89 0.10 
210 0.7837 3 0.81 0.09 
215 1.954  3 0.79 0.63 
216 2.036  2 1.82 0.20 
222 0.2925 4 0.34 0.06 
231 1.0165 4 0.87 0.20 
237 0.8210 3 0.82 0.13 
240 0.6558 4 0.67 0.06 
244 2.164  3 2.99 0.42 
245 0.9174 3 1.03 0.18 
246 0.5375 4 0.51 0.08 
247 1.958  3 2.63 0.48 
248 0.9156 3 0.80 0.12 
253 0.6338 4 0.57 0.11 
258 0.6558 4 0.64 0.11 
260 0.5445 4 0.48 0.09 
267 1.827  2 1.55 0.45 
271 0.4558 4 0.47 0.08 
283 0.3278 4 0.32 0.08 
284 2.270  3 2.50 0.50 
285 2.174  3 2.08 0.12 
288 1.3654 2 1.24 0.78 
289 1.849  3 1.75 0.19 
292 0.7144 2 0.70 0.08 
297 0.3276 3 0.29 0.09 
308 0.1391 4 0.09 0.03 
312 0.9167 4 0.88 0.09 
318 1.963  3 1.51 0.29 
319 0.1787 4 0.18 0.07 
320 1.4267 3 1.42 0.28 
325 2.406  2 2.04 0.98 
328 0.7072 4 0.66 0.10 
336 1.871  2 1.86 0.18 
342 2.053  2 1.90 0.79 
348 0.8861 4 0.99 0.19 
363 1.6019 4 0.84 0.56 
377 1.120  3 1.19 0.28 
378 2.724  3 2.26 0.63 
382 0.3741 4 0.32 0.09 
383 0.5435 3 0.50 0.15 
387 1.1028 3 1.06 0.32 
394 1.746  3 1.52 0.43 
401 2.016  3 1.67 0.68 
422 0.9187 3 0.85 0.10 
429 0.8900 4 0.90 0.12 
431 0.2933 4 0.23 0.06 
492 0.1395 4 0.06 0.05 
493 0.8504 3 0.90 0.22 
497 0.7807 4 0.92 0.14 
499 0.6739 4 0.68 0.05 
501 0.8262 3 0.95 0.19 
528 0.3760 4 0.26 0.06 
533 0.1745 4 0.18 0.05 
549 0.7544 4 0.68 0.10 
552 0.9249 3 1.06 0.29 
593 0.8926 4 0.94 0.35 

